Model Fusion with Kullback--Leibler Divergence

We propose a method to fuse posterior distributions learned from heterogeneous datasets. Our algorithm relies on a mean field assumption for both the fused model and the individual dataset posteriors and proceeds using a simple assign-and-average approach. The components of the dataset posteriors are assigned to the proposed global model components by solving a regularized variant of the assignment problem. The global components are then updated based on these assignments by their mean under a KL divergence. For exponential family variational distributions, our formulation leads to an efficient non-parametric algorithm for computing the fused model. Our algorithm is easy to describe and implement, efficient, and competitive with state-of-the-art on motion capture analysis, topic modeling, and federated learning of Bayesian neural networks.

==> figs/lda-fusion-new.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lda-fusion-new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lda-fusion-new.pdf}}%
    \put(-2.26013155,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{lda-fusion-new.pdf}}%
    \put(-2.08797709,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{lda-fusion-new.pdf}}%
    \put(-1.91582278,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{lda-fusion-new.pdf}}%
    \put(-1.74366818,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{lda-fusion-new.pdf}}%
    \put(-1.57151388,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{lda-fusion-new.pdf}}%
    \put(-1.39935942,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(-1.87889462,0.89072949){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Time (s)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{lda-fusion-new.pdf}}%
    \put(-2.35728387,1.04066656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7.34\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{lda-fusion-new.pdf}}%
    \put(-2.35728387,1.18093453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7.32\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{lda-fusion-new.pdf}}%
    \put(-2.35728387,1.3212025){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7.30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{lda-fusion-new.pdf}}%
    \put(-2.35728387,1.46147047){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7.28\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{lda-fusion-new.pdf}}%
    \put(-2.35728387,1.60173846){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7.26\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{lda-fusion-new.pdf}}%
    \put(-2.39282415,1.120308){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Predictive logl ikelihood\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{lda-fusion-new.pdf}}%
    \put(-1.99556856,1.58730282){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small KL-fusion (parametric)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{lda-fusion-new.pdf}}%
    \put(-1.99556856,1.53798218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small KL-fusion (non-parametric)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{lda-fusion-new.pdf}}%
    \put(-1.99556856,1.48866153){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small AMPS\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/ldafusion.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ldafusion.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ldafusion.pdf}}%
    \put(-2.26013155,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ldafusion.pdf}}%
    \put(-2.08797709,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ldafusion.pdf}}%
    \put(-1.91582278,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ldafusion.pdf}}%
    \put(-1.74366818,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ldafusion.pdf}}%
    \put(-1.57151388,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ldafusion.pdf}}%
    \put(-1.39935942,0.92600723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(-1.87889462,0.89072949){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Time (s)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ldafusion.pdf}}%
    \put(-2.35728387,1.04066656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7.34\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ldafusion.pdf}}%
    \put(-2.35728387,1.18093453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7.32\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{ldafusion.pdf}}%
    \put(-2.35728387,1.3212025){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7.30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{ldafusion.pdf}}%
    \put(-2.35728387,1.46147047){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7.28\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{ldafusion.pdf}}%
    \put(-2.35728387,1.60173846){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7.26\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{ldafusion.pdf}}%
    \put(-2.39282415,1.120308){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Predictive logl ikelihood\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{ldafusion.pdf}}%
    \put(-1.99556856,1.58730282){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small KL-fusion (parametric)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{ldafusion.pdf}}%
    \put(-1.99556856,1.53798218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small KL-fusion (non-parametric)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{ldafusion.pdf}}%
    \put(-1.99556856,1.48866153){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small AMPS\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/step_plot.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'step_plot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1755.68115234bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.19398453)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{step_plot.pdf}}%
    \put(0.06623692,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{step_plot.pdf}}%
    \put(0.11185778,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{step_plot.pdf}}%
    \put(0.15747865,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{step_plot.pdf}}%
    \put(0.20309952,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{step_plot.pdf}}%
    \put(0.24872037,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{step_plot.pdf}}%
    \put(0.29434126,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{step_plot.pdf}}%
    \put(0.33996209,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{step_plot.pdf}}%
    \put(0.38558296,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{step_plot.pdf}}%
    \put(0.43120383,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{step_plot.pdf}}%
    \put(0.4768247,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{step_plot.pdf}}%
    \put(0.52422551,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{step_plot.pdf}}%
    \put(0.56984634,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{step_plot.pdf}}%
    \put(0.61546721,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{step_plot.pdf}}%
    \put(0.66108808,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{step_plot.pdf}}%
    \put(0.70670895,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{step_plot.pdf}}%
    \put(0.75232982,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{step_plot.pdf}}%
    \put(0.79795069,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{step_plot.pdf}}%
    \put(0.84357156,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{step_plot.pdf}}%
    \put(0.88919243,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{step_plot.pdf}}%
    \put(0.9348133,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 9\end{tabular}}}}%
    \put(0.46788553,0.00646828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Dataset and digit\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{step_plot.pdf}}%
    \put(0.02285593,0.05743071){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{step_plot.pdf}}%
    \put(0.0228526,0.09067672){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{step_plot.pdf}}%
    \put(0.0228526,0.12392273){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{step_plot.pdf}}%
    \put(0.0228526,0.15716873){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.01276036,0.06020988){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Centered entropy\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{step_plot.pdf}}%
    \put(0.08257834,0.16897821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BNN 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{step_plot.pdf}}%
    \put(0.08257834,0.15225571){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BNN 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{step_plot.pdf}}%
    \put(0.08257834,0.13553321){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BNN 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{step_plot.pdf}}%
    \put(0.08257834,0.11881072){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BNN 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{step_plot.pdf}}%
    \put(0.08257834,0.10208822){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BNN 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{step_plot.pdf}}%
    \put(0.08257834,0.08536572){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}KL-fusion\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/stepplot.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stepplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1755.68115234bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.19398453)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stepplot.pdf}}%
    \put(0.06623692,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stepplot.pdf}}%
    \put(0.11185778,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{stepplot.pdf}}%
    \put(0.15747865,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{stepplot.pdf}}%
    \put(0.20309952,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{stepplot.pdf}}%
    \put(0.24872037,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{stepplot.pdf}}%
    \put(0.29434126,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{stepplot.pdf}}%
    \put(0.33996209,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{stepplot.pdf}}%
    \put(0.38558296,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{stepplot.pdf}}%
    \put(0.43120383,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{stepplot.pdf}}%
    \put(0.4768247,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MNIST 9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{stepplot.pdf}}%
    \put(0.52422551,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{stepplot.pdf}}%
    \put(0.56984634,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{stepplot.pdf}}%
    \put(0.61546721,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{stepplot.pdf}}%
    \put(0.66108808,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{stepplot.pdf}}%
    \put(0.70670895,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{stepplot.pdf}}%
    \put(0.75232982,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{stepplot.pdf}}%
    \put(0.79795069,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{stepplot.pdf}}%
    \put(0.84357156,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{stepplot.pdf}}%
    \put(0.88919243,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{stepplot.pdf}}%
    \put(0.9348133,0.0226034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fonts 9\end{tabular}}}}%
    \put(0.46788553,0.00646828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Dataset and digit\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{stepplot.pdf}}%
    \put(0.02285593,0.05743071){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{stepplot.pdf}}%
    \put(0.0228526,0.09067672){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{stepplot.pdf}}%
    \put(0.0228526,0.12392273){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{stepplot.pdf}}%
    \put(0.0228526,0.15716873){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.01276036,0.06020988){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Centered entropy\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{stepplot.pdf}}%
    \put(0.08257834,0.16897821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BNN 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{stepplot.pdf}}%
    \put(0.08257834,0.15225571){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BNN 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{stepplot.pdf}}%
    \put(0.08257834,0.13553321){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BNN 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{stepplot.pdf}}%
    \put(0.08257834,0.11881072){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BNN 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{stepplot.pdf}}%
    \put(0.08257834,0.10208822){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BNN 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{stepplot.pdf}}%
    \put(0.08257834,0.08536572){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}KL-fusion\end{tabular}}}}%
  \end{picture}%
\endgroup%

